Gradient-based Constrained Optimization Using a Database of Linear Reduced-Order Models

A methodology grounded in model reduction is presented for accelerating the gradient-based solution of a family of linear or nonlinear constrained optimization problems where the constraints include at least one linear Partial Differential Equation (PDE). A key component of this methodology is the construction, during an offline phase, of a database of pointwise, linear, Projection-based Reduced-Order Models (PROM)s associated with a design parameter space and the linear PDE(s). A parameter sampling procedure based on an appropriate saturation assumption is proposed to maximize the efficiency of such a database of PROMs. A real-time method is also presented for interpolating at any queried but unsampled parameter vector in the design parameter space the relevant sensitivities of a PROM. The practical feasibility, computational advantages, and performance of the proposed methodology are demonstrated for several realistic, nonlinear, aerodynamic shape optimization problems governed by linear aeroelastic constraints.

==> coi.txt <==
The authors declare that they have no known conflict on iterest regarding the work reported in this paper.



==> di.txt <==
The authors declare that they have no known competing financial interests or personal relationships 
that could have appeared to influence the work reported in this paper.



==> novelty.txt <==
* A methodology grounded in model reduction is presented for accelerating the gradient-based solution of
  a family of linear or nonlinear constrained optimization problems where the constraints include at least 
  one linear Partial Differential Equation (PDE).

* A key component of this methodology is the construction, during an offline phase, of a database of pointwise, 
  linear, Projection-based Reduced-Order Models (PROM)s associated with a design parameter space and the linear PDE(s). 
        
* Innovations include: 
      - A parameter sampling procedure based on an appropriate saturation assumption.
      - An algorithm for interpolating on matrix manifolds sensitivity matrices.



==> rh.txt <==
* A methodology grounded in model reduction is presented for accelerating the gradient-based solution of
  a family of linear or nonlinear constrained optimization problems where the constraints include at least 
  one linear Partial Differential Equation (PDE).

* A key component of this methodology is the construction, during an offline phase, of a database of pointwise, 
  linear, Projection-based Reduced-Order Models (PROM)s associated with a design parameter space and the linear PDE(s). 
        
* Innovations include: 
      - A parameter sampling procedure based on an appropriate saturation assumption.
      - An algorithm for interpolating on matrix manifolds sensitivity matrices.


